Mean field study of 2D quasiparticle condensate formation in presence of strong decay

Bose-condensation in a system of 2D quasiparticles is considered in the scope of a microscopic model. Mean-field dynamical equations are derived with the help of the Schwinger-Keldysh formalism and a simple model is proposed which allows to describe key features of condensate formation in systems with various quasiparticle decay rates. By analysing stationary solutions of this equation, we obtain the phase diagram of quasiparticle gas, finding a bistability region in the parameter space of the system. Finally, as an application of our theory, we study the phase diagram of a 2D exciton-polariton system in CdTe microcavity.

==> data/WS2_bi_n_-c.txt <==
n T
0.40 5.15
0.43 6.37
0.45 7.13
0.47 15.4
0.48 18
0.50 22.1
0.51 23.7
0.53 26.67
0.55 29.08
0.58 33.25
0.60 36.11

==> data/WS2_bi_n_-c_pol.dat <==
n T
2 1.5
2.3 2.56
2.7 6.5
3 9.7
3.2 12.7
3.5 17.3
3.8 22.6
4.2 27.3
4.4 28.8

==> data/WS2_n-bi.txt <==
n T
0.35 12.4
0.37 13.9
0.40 15.94
0.43 18.11
0.45 19.71
0.47 21.48
0.48 21.88
0.50 24.1
0.51 25.1
0.53 26.73

==> data/WS2_n-bi_pol.dat <==
n T
0.6 9.7
1 10
1.5 10.5
2.3 12.2
2.6 13.7
2.9 15.2
3.2 16.6
3.4 18.1
3.7 21.5
3.8 22.6

==> data/fit1.dat <==
n	lnn	L	lnL	g	lng
0.02	-3.91202300542815	0.041	-3.19418321227783	0.386	-0.951917909517306
0.03	-3.50655789731998	0.0689	-2.67509910096252	0.3485	-1.05411704878156
0.05	-2.99573227355399	0.163	-1.81400507817537	0.344	-1.06711362160874
0.07	-2.65926003693278	0.249	-1.39030238251743	0.269	-1.3130438993803
0.1	-2.30258509299405	0.51	-0.673344553263766	0.226	-1.48722027970985

==> data/fit2.dat <==
n	lnn	L	lnL	g	lng
0.15	-1.89711998488588	0.992	-0.00803217169726427	0.15	-1.89711998488588
0.2	-1.6094379124341	1.349	0.299363577225619	0.09	-2.40794560865187
0.3	-1.20397280432594	1.864	0.6227247162634	0.029	-3.54045944899566
0.4	-0.916290731874155	2.05	0.717839793150317	0.0088	-4.73300355749798
0.5	-0.693147180559945	3.09	1.12817109090965	0.00715	-4.94064292227622
0.8	-0.22314355131421	4	1.38629436111989	0.000168	-8.69154657856103
